Statistical Properties of Predicted Blended Eclipsing Binary False Positives in PLATO LOPS

With the planned launch of the PLAnetary Transit and Oscillation of stars (PLATO) satellite mission in 2026, an understanding of the stellar properties and spatial distribution of astrophysical false positives (FPs) is essential to ensure the limited ground-based spectroscopy resources are used efficiently to target the most likely genuine planetary transit (PT) candidates. In our previous paper, Bray et al. (2023), we presented the expected blended eclipsing binary false positive (BEB) percentage in the proposed Southern PLATO field, which we referred to as SPF0. This was obtained from a detailed statistical analysis of a complete synthetic rendering of SPF0. In this follow-up paper, we present a more detailed analysis of the synthetic binary population creating these BEBs including the apparent radii of the planets mimicked, distances from Earth, orbital periods and binary component masses and evolutionary state.We examine the properties of the BEBs from 400 new independent simulations where random orbital inclinations were assigned to all synthetic binaries in the entire SPF0 region. We consider BEBs created by all eclipses of non-compact remnant binaries. Finally we examine the BEBs most likely to be mistaken for planets in the habitable zone which we define as fully or partially eclipsing binaries with periods between 180 and 1,000 days satisfying our critical inclination angle check.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
